Support Vector Machines under Adversarial Label Contamination

Machine learning algorithms are increasingly being applied in security-related tasks such as spam and malware detection, although their security properties against deliberate attacks have not yet been widely understood. Intelligent and adaptive attackers may indeed exploit specific vulnerabilities exposed by machine learning techniques to violate system security. Being robust to adversarial data manipulation is thus an important, additional requirement for machine learning algorithms to successfully operate in adversarial settings. In this work, we evaluate the security of Support Vector Machines (SVMs) to well-crafted, adversarial label noise attacks. In particular, we consider an attacker that aims to maximize the SVM's classification error by flipping a number of labels in the training data. We formalize a corresponding optimal attack strategy, and solve it by means of heuristic approaches to keep the computational complexity tractable. We report an extensive experimental analysis on the effectiveness of the considered attacks against linear and non-linear SVMs, both on synthetic and real-world datasets. We finally argue that our approach can also provide useful insights for developing more secure SVM learning algorithms, and also novel techniques in a number of related research areas, such as semi-supervised and active learning.

==> bio/vitae.txt <==
Huang Xiao got his B.Sc. degree of computer science from the Tongji University in Shanghai in China. And after that he got M.Sc. degree of computer science in Technical University of Munich (TUM) in Germany. His research interests include semi-supervised learning, nonparametric learning, general machine learning in anomaly detection, adversarial machine learning, causal inference, Bayesian network, Copula theory. He is now a 3rd year PhD candidate at the department of information security in computer science faculty, supervised by Prof. Dr. Claudia Eckert.

Battista Biggio received the M. Sc. degree in Electronic Eng., with honors, and the Ph. D. in Electronic Eng. and Computer Science, respectively in 2006 and 2010, from the University of Cagliari, Italy.
Since 2007 he has been working for the Dept. of Electrical and Electronic Eng. of the same University, where he holds now a postdoctoral position. 
From May 12th, 2011 to November 12th, 2011, he visited the University of Tubingen, Germany, and worked on the security of machine learning algorithms to contamination of training data.
His research interests currently include: secure / robust machine learning and pattern recognition methods, multiple classifier systems, kernel methods, biometric authentication, spam filtering, and computer security.
He serves as a reviewer for several international conferences and journals, including Pattern Recognition and Pattern Recognition Letters.
Dr. Biggio is a member of the IEEE Institute of Electrical and Electronics Engineers (Computer Society), and of the Italian Group of Italian Researchers in Pattern Recognition (GIRPR), affiliated to the International Association for Pattern Recognition.

Blaine Nelson is currently a postdoctoral researcher at the University of Potsdam, Germany. He previously was a postdoctoral research fellow at the University of Tubingen, Germany and completed his doctoral studies at the University of California, Berkeley. Blaine was a co-chair of the 2012 and 2013 AISec workshops on artificial intelligence and security and was a co-organizer of a Dagstuhl Workshop entitled "Machine Learning Methods for Computer Security" in 2012. His research focuses on learning algorithms particularly in the context of security-sensitive application domains. Dr. Nelson investigates the vulnerability of learning to security threats and how resilient learning techniques can mitigate such security threats.

Han Xiao is a Ph.D. candidate at Technischen Universitat Munchen (TUM). He got M.Sc. at TUM in 2011. My advisors are Claudia Eckert and René Brandenberg. His research interests include online learning, semi-supervised learning, active learning, Gaussian process, support vector machines and probabilistic graphical models; as well as their applications in knowledge discovery. He is supervised by Claudia Eckert and René Brandenberg. From Sept. 2013 to Jan. 2014, he was a visiting scholar in Shou-De Lin?s Machine Discovery and Social Network Mining Lab at National Taiwan University.

Claudia Eckert got her diploma in computer science from the University of Bonn. And she got the PhD in 1993 and in 1999 she completed her habilitation at the TU Munich on the topic "Security in Distributed Systems". Her research and teaching activities can be found in the fields of operating systems, middleware, communication networks and information security. In 2008, she founded the center in Darmstadt CASED (Center for Advanced Security Research Darmstadt), she was the deputy director until 2010. She is a member of several scientific advisory boards, including the Board of the German Research Network (DFN), OFFIS, Bitkom and the scientific committee of the Einstein Foundation Berlin. She also advises government departments and the public sector at national and international levels in the development of research strategies and the implementation of security concepts. Since 2013, she is the member of the bavarian academy of science.

Fabio Roli received his M. Sc. degree, with honors, and Ph. D. degree in Electronic Eng. from the University of Genoa, Italy. He was a member of the research group on Image Processing and Understanding of the University of Genoa, Italy, from 1988 to 1994. He was adjunct professor at the University of Trento, Italy, in 1993 and 1994. In 1995, he joined the Dept. of Electrical and Electronic Eng. of the University of Cagliari, Italy, where he is now professor of computer engineering and head of the research group on pattern recognition and applications. His research activity is focused on the design of pattern recognition systems and their applications to biometric personal identification, multimedia text categorization, and computer security. On these topics, he has published more than two hundred papers at conferences and on journals. He was a very active organizer of international conferences and workshops, and established the popular workshop series on multiple classifier systems. Dr. Roli is a member of the governing boards of the International Association for Pattern Recognition and of the IEEE Systems, Man and Cybernetics Society. He is Fellow of the IEEE, and Fellow of the International Association for Pattern Recognition.
